An optimal gradient method for smooth strongly convex minimization

We present an optimal gradient method for smooth strongly convex optimization. The method is optimal in the sense that its worst-case bound on the distance to an optimal point exactly matches the lower bound on the oracle complexity for the class of problems, meaning that no black-box first-order method can have a better worst-case guarantee without further assumptions on the class of problems at hand. In addition, we provide a constructive recipe for obtaining the algorithmic parameters of the method and illustrate that it can be used for deriving methods for other optimality criteria as well.

==> Comparison_L1_m01.dat <==
k	WC	LB	
1.0000e+00	1.2312e-01	1.3991e-02	
2.0000e+00	5.9732e-02	1.1333e-02	
3.0000e+00	3.5447e-02	9.1794e-03	
4.0000e+00	2.3320e-02	7.4353e-03	
5.0000e+00	1.6334e-02	6.0226e-03	
6.0000e+00	1.1928e-02	4.8783e-03	
7.0000e+00	8.9677e-03	3.9514e-03	
8.0000e+00	6.8865e-03	3.2007e-03	
9.0000e+00	5.3717e-03	2.5925e-03	
1.0000e+01	4.2394e-03	2.1000e-03	
1.1000e+01	3.3753e-03	1.7010e-03	
1.2000e+01	2.7051e-03	1.3778e-03	
1.3000e+01	2.1786e-03	1.1160e-03	
1.4000e+01	1.7610e-03	9.0396e-04	
1.5000e+01	1.4270e-03	7.3221e-04	
1.6000e+01	1.1585e-03	5.9309e-04	
1.7000e+01	9.4165e-04	4.8040e-04	
1.8000e+01	7.6592e-04	3.8913e-04	
1.9000e+01	6.2322e-04	3.1519e-04	
2.0000e+01	5.0717e-04	2.5531e-04	
2.1000e+01	4.1269e-04	2.0680e-04	
2.2000e+01	3.3575e-04	1.6751e-04	
2.3000e+01	2.7308e-04	1.3568e-04	
2.4000e+01	2.2203e-04	1.0990e-04	
2.5000e+01	1.8047e-04	8.9020e-05	
2.6000e+01	1.4665e-04	7.2106e-05	
2.7000e+01	1.1912e-04	5.8406e-05	
2.8000e+01	9.6704e-05	4.7309e-05	
2.9000e+01	7.8498e-05	3.8320e-05	
3.0000e+01	6.3701e-05	3.1039e-05	
3.1000e+01	5.1681e-05	2.5142e-05	
3.2000e+01	4.1921e-05	2.0365e-05	
3.3000e+01	3.3996e-05	1.6496e-05	
3.4000e+01	2.7567e-05	1.3361e-05	
3.5000e+01	2.2347e-05	1.0823e-05	
3.6000e+01	1.8115e-05	8.7664e-06	
3.7000e+01	1.4682e-05	7.1008e-06	
3.8000e+01	1.1899e-05	5.7516e-06	
3.9000e+01	9.6442e-06	4.6588e-06	
4.0000e+01	7.8160e-06	3.7737e-06	
4.1000e+01	6.3310e-06	3.0567e-06	
4.2000e+01	5.1295e-06	2.4759e-06	
4.3000e+01	4.1560e-06	2.0055e-06	
4.4000e+01	3.3674e-06	1.6244e-06	
4.5000e+01	2.7287e-06	1.3158e-06	
4.6000e+01	2.2146e-06	1.0658e-06	
4.7000e+01	1.7970e-06	8.6329e-07	
4.8000e+01	1.4514e-06	6.9927e-07	
4.9000e+01	1.1746e-06	5.6640e-07	
5.0000e+01	9.5160e-07	4.5879e-07	


==> Comparison_L1_m01_GFOM_funcfunc.dat <==
k	WC_GFOM	WC_SSEP	
1.0000e+00	9.6079e-01	9.6079e-01	
2.0000e+00	8.9185e-01	8.9177e-01	
3.0000e+00	8.0201e-01	8.0128e-01	
4.0000e+00	7.0520e-01	7.0234e-01	
5.0000e+00	6.1157e-01	6.0462e-01	
6.0000e+00	5.2616e-01	5.1349e-01	
7.0000e+00	4.5050e-01	4.3133e-01	
8.0000e+00	3.8445e-01	3.5890e-01	
9.0000e+00	3.2724e-01	2.9614e-01	
1.0000e+01	2.7783e-01	2.4440e-01	
1.1000e+01	2.3528e-01	2.0067e-01	
1.2000e+01	1.9884e-01	1.6394e-01	
1.3000e+01	1.6777e-01	1.3335e-01	
1.4000e+01	1.4136e-01	1.0805e-01	
1.5000e+01	1.1897e-01	8.7233e-02	
1.6000e+01	1.0004e-01	7.0209e-02	
1.7000e+01	8.4049e-02	5.7696e-02	
1.8000e+01	7.0571e-02	4.7612e-02	
1.9000e+01	5.9221e-02	3.9224e-02	
2.0000e+01	4.9674e-02	3.2214e-02	
2.1000e+01	4.1650e-02	2.6384e-02	
2.2000e+01	3.4910e-02	2.1581e-02	
2.3000e+01	2.9253e-02	1.7696e-02	
2.4000e+01	2.4507e-02	1.4512e-02	
2.5000e+01	2.0527e-02	1.1896e-02	
2.6000e+01	1.7191e-02	9.7437e-03	
2.7000e+01	1.4394e-02	7.9764e-03	
2.8000e+01	1.2051e-02	6.5249e-03	
2.9000e+01	1.0089e-02	5.3346e-03	
3.0000e+01	8.4453e-03	4.3610e-03	
3.1000e+01	7.0690e-03	3.5654e-03	
3.2000e+01	5.9165e-03	2.9150e-03	
3.3000e+01	4.9518e-03	2.3837e-03	
3.4000e+01	4.1441e-03	1.9491e-03	
3.5000e+01	3.4681e-03	1.5935e-03	
3.6000e+01	2.9023e-03	1.3025e-03	
3.7000e+01	2.4287e-03	1.0641e-03	
3.8000e+01	2.0323e-03	8.7003e-04	
3.9000e+01	1.7006e-03	7.1079e-04	
4.0000e+01	1.4231e-03	5.8088e-04	
4.1000e+01	1.1908e-03	4.7464e-04	
4.2000e+01	9.9639e-04	3.8773e-04	
4.3000e+01	8.3372e-04	3.1653e-04	
4.4000e+01	6.9762e-04	2.5869e-04	
4.5000e+01	5.8370e-04	2.1105e-04	
4.6000e+01	4.8842e-04	1.7269e-04	
4.7000e+01	4.0868e-04	1.4113e-04	
4.8000e+01	3.4195e-04	1.1528e-04	
4.9000e+01	2.8610e-04	9.3949e-05	
5.0000e+01	2.3940e-04	7.6913e-05	


==> Comparison_L1_m01_funcfunc.dat <==
k	WC	LB	LB_t	LBnew
1.0000e+00	9.6079e-01	2.7982e-02	8.1000e-01	0.960788
2.0000e+00	8.9158e-01	2.2665e-02	6.5610e-01	0.806435
3.0000e+00	7.9973e-01	1.8359e-02	5.3144e-01	0.662813
4.0000e+00	6.9738e-01	1.4871e-02	4.3047e-01	0.546634
5.0000e+00	5.9476e-01	1.2045e-02	3.4868e-01	0.450343
6.0000e+00	4.9882e-01	9.7567e-03	2.8243e-01	0.370254
7.0000e+00	4.1328e-01	7.9029e-03	2.2877e-01	0.303743
8.0000e+00	3.3945e-01	6.4013e-03	1.8530e-01	0.248673
9.0000e+00	2.7713e-01	5.1851e-03	1.5009e-01	0.203222
1.0000e+01	2.2532e-01	4.1999e-03	1.2158e-01	0.165822
1.1000e+01	1.8270e-01	3.4019e-03	9.8477e-02	0.135128
1.2000e+01	1.4788e-01	2.7556e-03	7.9766e-02	0.109996
1.3000e+01	1.1956e-01	2.2320e-03	6.4611e-02	0.0894576
1.4000e+01	9.6612e-02	1.8079e-03	5.2335e-02	0.0727
1.5000e+01	7.8043e-02	1.4644e-03	4.2391e-02	0.0590453
1.6000e+01	6.3038e-02	1.1862e-03	3.4337e-02	0.0479314
1.7000e+01	5.0920e-02	9.6081e-04	2.7813e-02	0.0388934
1.8000e+01	4.1138e-02	7.7825e-04	2.2528e-02	0.0315492
1.9000e+01	3.3241e-02	6.3039e-04	1.8248e-02	0.0255848
2.0000e+01	2.6865e-02	5.1061e-04	1.4781e-02	0.0207434
2.1000e+01	2.1718e-02	4.1360e-04	1.1973e-02	0.0168151
2.2000e+01	1.7560e-02	3.3501e-04	9.6977e-03	0.0136288
2.3000e+01	1.4201e-02	2.7136e-04	7.8552e-03	0.0110449
2.4000e+01	1.1487e-02	2.1980e-04	6.3627e-03	0.00895006
2.5000e+01	9.2931e-03	1.7804e-04	5.1538e-03	0.00725197
2.6000e+01	7.5197e-03	1.4421e-04	4.1746e-03	0.00587568
2.7000e+01	6.0855e-03	1.1681e-04	3.3814e-03	0.00476034
2.8000e+01	4.9254e-03	9.4617e-05	2.7389e-03	0.00385656
2.9000e+01	3.9869e-03	7.6640e-05	2.2185e-03	0.00312298
3.0000e+01	3.2275e-03	6.2079e-05	1.7970e-03	0.00252489
3.1000e+01	2.6130e-03	5.0284e-05	1.4556e-03	0.00204683
3.2000e+01	2.1157e-03	4.0730e-05	1.1790e-03	0.00165384
3.3000e+01	1.7130e-03	3.2991e-05	9.5500e-04	0.00133658
3.4000e+01	1.3869e-03	2.6723e-05	7.7355e-04	0.00108277
3.5000e+01	1.1232e-03	2.1645e-05	6.2658e-04	0.000874229
3.6000e+01	9.0969e-04	1.7533e-05	5.0753e-04	0.000709332
3.7000e+01	7.3673e-04	1.4202e-05	4.1110e-04	0.000573311
3.8000e+01	5.9666e-04	1.1503e-05	3.3299e-04	0.000463972
3.9000e+01	4.8322e-04	9.3177e-06	2.6972e-04	0.000376157
4.0000e+01	3.9138e-04	7.5473e-06	2.1847e-04	0.000303742
4.1000e+01	3.1685e-04	6.1133e-06	1.7696e-04	0.000246496
4.2000e+01	2.5672e-04	4.9518e-06	1.4334e-04	0.000199549
4.3000e+01	2.0792e-04	4.0109e-06	1.1611e-04	0.000161288
4.4000e+01	1.6840e-04	3.2489e-06	9.4046e-05	0.0001313
4.5000e+01	1.3642e-04	2.6316e-06	7.6177e-05	0.000105708
4.6000e+01	1.1048e-04	2.1316e-06	6.1704e-05	0.0000857326
4.7000e+01	8.9464e-05	1.7266e-06	4.9980e-05	0.0000695568
4.8000e+01	7.2436e-05	1.3985e-06	4.0484e-05	0.0000560647
4.9000e+01	5.8589e-05	1.1328e-06	3.2792e-05	0.0000453304
5.0000e+01	4.7434e-05	9.1758e-07	2.6561e-05	0.0000366176


==> Comparisons_L1_m01_GFOM.txt <==
N  FGM  TMM  GFOM   SSEP    FactoredSSEP GFOMAdrien FactoredSSEPNew
1  0.164994444567  40.5  0.123122715369     0.123122715369 0.123122715369 0.123122715369    0.123122715353425
2  0.110450826551  32.805  0.0597367537575  0.059736068286383  0.059736068287251 0.0597367537575    0.059736068287251
3  0.164370380697  26.57205  0.0354610053211    0.035458084149312   0.035458084215650 0.0354610053211   0.035458084215650
4  0.174756088653  21.5233605  0.0233457745128      0.023339375753760   0.023339384223134 0.0233457745128   0.023339376220020
5  0.169342118541  17.433922005  0.0163728123133    0.016361990249909   0.016361991758644 0.0163728123133   0.016361990295831
6  0.158086538074  14.1214768241  0.0119791395115   0.011963291679133   0.011963293565073 0.0119791395115   0.011963292003860
7  0.144886323039  11.4383962275  0.00903148568065  0.009010286781739   0.009010265695362 0.00903148568065  0.009010282424491
8  0.131411467876  9.26510094426  0.00696121869748  0.006934575184543   0.006934570079304 0.00696121869748  0.006934573198700
9  0.118410488198  7.50473176485  0.00545586649403  0.005423853069317   0.005423864276318 0.00545586649403  0.005423853488966
10  0.106214432812  6.07883272953  0.00433144682299     0.004294452340501   0.004294487324493 0.00433144682299  0.004294453590526
12  0.0846556388928  3.98832215384  0.00280786551201    0.002764575274654   0.002764507420599 0.00280786551201  0.002764581902257
14  0.0668396183593  2.61673816514  0.00186772536087    0.001818605347848   0.001818481465842 0.00186772536087  0.001818606692230
16  0.0523636899805  1.71684191015  0.001263279601      0.001210118136970   0.001210106727311 0.001263279601    0.001210122778231
18  0.0407289870762  1.12641997725  0.000863920644787   0.000810433346550527   0.000810444168215161 0.000863920644787   0.810435701946369e-3
21  0.0275768351259  0.598625759128  0.000495002074923  0.000444769616847351  0.000444664798668493 0.000495002074923    0.444770962596370e-3
25  0.0160085665585  0.257688760366  0.000238866119388  0.000198639235762849  0.000198704050972281 0.000238866119388    0.198640599046052e-3
28  0.0104628873288  0.136946372498  0.000139069763313  0.000107976596564504  0.000108122580549713 0.000139069763313    0.107977296384167e-3
33  0.00499241878517  0.0477502475398  5.67445521021e-05 0.390183162710194e-04  0.391460234055015e-04 5.67445521021e-05 0.390196640458385e-4
38  0.0022999917026  0.0166494818266  2.3222864636e-05  0.141310463337100e-04  0.148728610101858e-04 2.3222864636e-05   0.141326579207889e-4
43  0.00102800221925  0.00580531535177  9.5160352612e-06 0.513079571505932e-05  0.927947629753986e-05 9.5160352612e-06   0.512769880532252e-5
50  0.000348590564773  0.00132806994438  2.73275940964e-06 0.125589882847961e-05   0.927947629753986e-05 2.73275940964e-06   0.125026090885133e-5
57  0.000120041699118  0.000303819804832  8.79219145815e-07 0.307196303525259e-06  0.927947629753986e-05 0.785047053680439e-6   0.305743757091207e-6
66  3.08172862597e-05  4.56017228023e-05  2.58515058884e-07 0.052766458789884e-06  0.927947629753986e-05 0.159110566358578e-6   0.053253624765661e-6
76  6.90081518085e-06  5.54410490187e-06  5.81085275759e-08 0.102283215712465e-07 0.927947629753986e-05  0.289791117075682e-07  0.103134031911699e-7
